CosmicFish Validation Notes V1.0

These notes show and comment the examples that have been used to validate the CosmicFish code. We compare the results obtained with the code to several other results available in literature finding an overall good level of agreement. We will update this set of notes when relevant modifications to the CosmicFish code will be released or other validation examples are worked out. The CosmicFish code and the package to produce all the validation results presented here are publicly available at http://cosmicfish.github.io. The present version is based on CosmicFish Jun16.

==> figures/3_Planck_2015_bounds.txt <==
*********************************************************************************
Parameter bounds for the Fisher matrix: 3_Planck_2015_fisher_matrix_cls_marginal
*********************************************************************************

|  Parameter  |  fiducial |  68% C.L. |  95% C.L. |  99.7% C.L. |
|             |           |           |           |             |
| omegabh2    |    0.0222 |    0.0001 |    0.0003 |      0.0004 |
| omegach2    |      0.12 |     0.002 |     0.004 |       0.005 |
| theta       |    1.0407 |    0.0004 |    0.0007 |       0.001 |
| tau         |      0.08 |      0.02 |      0.04 |        0.06 |
| logA        |      3.09 |      0.04 |      0.07 |         0.1 |
| ns          |     0.964 |     0.004 |     0.008 |        0.01 |
| h           |     0.673 |     0.008 |      0.01 |        0.02 |
| omegam      |      0.32 |      0.01 |      0.02 |        0.03 |
| sigma8_1    |      0.83 |      0.01 |      0.03 |        0.04 |

****************************************************************************************
Parameter bounds for the Fisher matrix: 3_Planck_2015_TTonly_fisher_matrix_cls_marginal
****************************************************************************************

|  Parameter  |  fiducial |  68% C.L. |  95% C.L. |  99.7% C.L. |
|             |           |           |           |             |
| omegabh2    |    0.0222 |    0.0002 |    0.0003 |      0.0005 |
| omegach2    |      0.12 |     0.002 |     0.004 |       0.006 |
| theta       |    1.0407 |    0.0004 |    0.0008 |       0.001 |
| tau         |      0.08 |      0.03 |      0.05 |        0.08 |
| logA        |      3.09 |      0.05 |      0.09 |         0.1 |
| ns          |     0.964 |     0.005 |     0.009 |        0.01 |
| h           |     0.673 |     0.009 |      0.02 |        0.03 |
| omegam      |      0.32 |      0.01 |      0.02 |        0.04 |
| sigma8_1    |      0.83 |      0.02 |      0.03 |        0.05 |


